Unraveling reported dreams with text analytics

We investigate what distinguishes reported dreams from other personal narratives. The continuity hypothesis, stemming from psychological dream analysis work, states that most dreams refer to a person's daily life and personal concerns, similar to other personal narratives such as diary entries. Differences between the two texts may reveal the linguistic markers of dream text, which could be the basis for new dream analysis work and for the automatic detection of dream descriptions. We used three text analytics methods: text classification, topic modeling, and text coherence analysis, and applied these methods to a balanced set of texts representing dreams, diary entries, and other personal stories. We observed that dream texts could be distinguished from other personal narratives nearly perfectly, mostly based on the presence of uncertainty markers and descriptions of scenes. Important markers for non-dream narratives are specific time expressions and conversational expressions. Dream texts also exhibit a lower discourse coherence than other personal narratives.

==> data1.csv <==
Label   First   Second  Third
bla	0	0	0
but	7637	8424	7607
since	390	1125	1071
until	397	730	833
though	746	807	1193
after	805	1658	1456
although	292	134	163
when	2357	3344	3485
soXthat	300	155	285
however	158	169	100
evenXthough	183	271	236
once	243	593	544
so	3639	5326	6971
or	4106	4079	3879
evenXif	24	132	126
earlier	128	99	98
then	2965	1810	2257
before	991	1371	1393
finally	492	402	472
while	831	1089	1103
because	2976	3527	3301
if	2163	3537	3153
later	324	543	476
as	3845	4735	4205
still	721	1910	1807
ifXthen	1418	2577	3178
instead	245	225	318
also	1074	1147	1392
yet	287	410	472

==> stats_dr_red_pro.csv <==
but,7637,8424,7607
meanwhile,6,8,2
only when,2,6,6
since,390,1125,1071
until,397,730,833
though,746,807,1193
after,805,1658,1456
shortly before,1,3,3
although,292,134,163
nevertheless,15,1,3
when,2357,3344,3485
overall,7,45,47
so that,300,155,285
however,158,169,100
even though,183,271,236
once,243,593,544
so,3639,5326,6971
or,4106,4079,3879
even if,24,132,126
a month after,0,11,2
and,45813,34791,33070
earlier,128,99,98
then,2965,1810,2257
separately,9,8,7
previously,37,49,25
indeed,12,14,29
now that,32,98,112
before,991,1371,1393
finally,492,402,472
as long as,0,0,0
ever since,5,61,23
for instance,7,4,8
while,831,1089,1103
because,2976,3527,3301
only because,6,18,19
in contrast,2,0,0
unless,20,80,101
if,2163,3537,3153
in fact,37,50,42
as soon as,0,0,0
for example,12,18,19
largely because,0,1,0
besides,56,48,54
minutes after,5,4,12
thus,19,19,25
later,324,543,476
similarly,1,7,0
in particular,43,13,19
moreover,0,1,1
ultimately,0,22,20
as,3845,4735,4205
still,721,1910,1807
if then,1418,2577,3178
therefore,40,31,27
in other words,9,0,1
by comparison,1,3,2
instead,245,225,318
shortly after,8,30,18
as a result,8,21,11
also,1074,1147,1392
yet,287,410,472

